The Tensor Networks Anthology: Simulation techniques for many-body quantum lattice systems

We present a compendium of numerical simulation techniques, based on tensor network methods, aiming to address problems of many-body quantum mechanics on a classical computer. The core setting of this anthology are lattice problems in low spatial dimension at finite size, a physical scenario where tensor network methods, both Density Matrix Renormalization Group and beyond, have long proven to be winning strategies. Here we explore in detail the numerical frameworks and methods employed to deal with low-dimension physical setups, from a computational physics perspective. We focus on symmetries and closed-system simulations in arbitrary boundary conditions, while discussing the numerical data structures and linear algebra manipulation routines involved, which form the core libraries of any tensor network code. At a higher level, we put the spotlight on loop-free network geometries, discussing their advantages, and presenting in detail algorithms to simulate low-energy equilibrium states. Accompanied by discussions of data structures, numerical techniques and performance, this anthology serves as a programmer's companion, as well as a self-contained introduction and review of the basic and selected advanced concepts in tensor networks, including examples of their applications.

==> 20181015_Handbook_SciPostResub/img/TN_geometry_hamiltonian_entanglement.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'TN_geometry_hamiltonian_entanglement.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450.5448761bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30009811)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/TN_geometry_hamiltonian_entanglement.pdf}}%
    \put(0.46487682,0.28068151){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{TN geometry}}}%
    \put(0.09221907,0.02857695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{entanglement}}}%
    \put(0.8655144,0.02857695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{model (Hamiltonian)}}}%
    \put(0.45904907,0.00309521){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{area laws, ...}}}%
    \put(0.23048392,0.16694509){\color[rgb]{0,0,0}\rotatebox{31.399987}{\makebox(0,0)[b]{\smash{virtual links}}}}%
    \put(0.6977453,0.17162181){\color[rgb]{0,0,0}\rotatebox{-31.170651}{\makebox(0,0)[b]{\smash{compatible interactions}}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/bhring_barrier.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bhring_barrier.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{818.61818438bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48183189)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/bhring_barrier.pdf}}%
    \put(0.13988876,0.22324307){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.16898692,0.16326256){\color[rgb]{0.23529412,0.77254902,0.40784314}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.33175818,0.09023602){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.24886931,0.21273619){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.44851282,0.26941563){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07014002\unitlength}\raggedright rotating frame\end{minipage}}}%
    \put(0.78121339,0.22364104){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.81232259,0.16326256){\color[rgb]{0.23529412,0.77254902,0.40784314}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.89202627,0.21273619){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.79674376,0.43078656){\color[rgb]{0.8,0.8,0.8}\makebox(0,0)[lb]{\smash{$\Omega$}}}%
    \put(0.68497004,0.39413944){\color[rgb]{0.8,0.8,0.8}\makebox(0,0)[lb]{\smash{$\vec{B}$}}}%
    \put(0.7974851,0.06798005){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$I(\Omega)$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/dmrg_compression.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dmrg_compression.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504.19224bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56043407)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/dmrg_compression.pdf}}%
    \put(0.17478265,0.54493472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zeta$}}}%
    \put(0.04145311,0.24287335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{1,\Bbbk(\zeta)}^{[\zeta]}$}}}%
    \put(0.33590332,0.24478587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{2,\Bbbk(\zeta)}^{[\zeta]}$}}}%
    \put(0.64459129,0.24797345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{3,\Bbbk(\zeta)}^{[\zeta]}$}}}%
    \put(0.10265641,0.44125324){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi$}}}%
    \put(0.18986936,0.43937496){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi'$}}}%
    \put(0.05063824,0.34605146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{1,\Bbbk(\xi)}^{[\xi]}$}}}%
    \put(0.18836673,0.34605146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{1,\Bbbk(\xi')}^{[\xi']}$}}}%
    \put(0.34163501,0.34605146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{2,\Bbbk(\xi)}^{[\xi]}$}}}%
    \put(0.6567776,0.34605146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{3,\Bbbk(\xi)}^{[\xi]}$}}}%
    \put(0.79450616,0.34605146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{3,\Bbbk(\xi')}^{[\xi']}$}}}%
    \put(0.1412227,0.07263119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{1+2,\Bbbk(\zeta)}^{[\zeta]}$}}}%
    \put(0.29390844,0.39031014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.0113671,0.54631599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.33033558,0.54630692){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.63145372,0.54631599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.63508193,0.07263119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{3,\Bbbk(\zeta)}^{[\zeta]}$}}}%
    \put(0.74943481,0.20551381){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{=}}}}%
    \put(0.28086354,0.1691756){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{=}}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/dmrg_hamiltonian_mpo_alignment.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dmrg_hamiltonian_mpo_alignment.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500.2949707bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41390294)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/dmrg_hamiltonian_mpo_alignment.pdf}}%
    \put(0.03060694,0.35996743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.13259061,0.18642484){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\eta$}}}%
    \put(0.52821643,0.36955397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.64977597,0.1879752){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\eta$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/dmrg_motivation.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dmrg_motivation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{876.80751953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33364245)%
    \put(0,0){\includegraphics[width=\unitlength]{img/dmrg_motivation.pdf}}%
    \put(0.00390622,0.30686021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.64076205,0.30321062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.51207655,0.2395574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{T}_\mathrm{var}$}}}%
    \put(0.51714615,0.09251676){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{T}_\mathrm{var}^*$}}}%
    \put(0.20947004,0.16024009){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{H}$}}}%
    \put(0.194924,0.01042103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{T}_\mathrm{var}^*$}}}%
    \put(0.1900679,0.30970485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{T}_\mathrm{var}$}}}%
    \put(0.49354229,0.16442416){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{H}_\mathrm{eff}$}}}%
    \put(0.02379932,0.23904519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$| \Psi \rangle$}}}%
    \put(0.0242985,0.08995974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\langle \Psi |$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/dmrg_movecenter.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dmrg_movecenter.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{254.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0158073)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/dmrg_movecenter.pdf}}%
    \put(0.46164876,0.4568577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{H}$}}}%
    \put(0.21243573,0.23531638){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c$}}}%
    \put(0.50069703,0.16085565){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c^\prime$}}}%
    \put(0.21243573,0.69925756){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c$}}}%
    \put(0.50069703,0.76839473){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c^\prime$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/exemplary_sym_matrix_fused.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'exemplary_sym_matrix_fused.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{106.15234375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93417468)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/exemplary_sym_matrix_fused.pdf}}%
    \put(0.50001838,0.0177737){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b\equiv(\ell_b,\partial_b)$}}}%
    \put(0.50001838,0.87691618){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a\equiv(\ell_a,\partial_a)$}}}%
    \put(0.51294501,0.45844654){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{M}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/exemplary_sym_tensor.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'exemplary_sym_tensor.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{83.19703979bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.19192748)%
    \put(0,0){\includegraphics[width=\unitlength]{img/exemplary_sym_tensor.pdf}}%
    \put(0.45572545,1.11887048){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1\equiv(\ell_1,\partial_1)$}}}%
    \put(0.32110528,0.02267763){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2\equiv(\ell_2,\partial_2)$}}}%
    \put(0.89804888,0.1188349){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3\equiv(\ell_3,\partial_3)$}}}%
    \put(0.50621543,0.5897954){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/exemplary_sym_vector_fused.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'exemplary_sym_vector_fused.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{100.43359375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63891799)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/exemplary_sym_vector_fused.pdf}}%
    \put(0.50001941,0.01878572){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_j,\partial_j)$}}}%
    \put(0.51368209,0.46861981){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{V}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/exemplary_tensor.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'exemplary_tensor.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.51640625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40555494)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/exemplary_tensor.pdf}}%
    \put(0.18532754,0.19902618){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}$}}}%
    \put(0.1600851,0.3806972){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.1142804,0.0077161){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.31058625,0.04043374){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.53213454,0.18593912){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{M}$}}}%
    \put(0.52652268,0.0077161){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b$}}}%
    \put(0.52652268,0.3806972){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a$}}}%
    \put(0.83313684,0.18593912){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{V}$}}}%
    \put(0.82752497,0.0077161){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$j$}}}%
    \put(0.38071166,0.19003297){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Rightarrow$}}}%
    \put(0.68171391,0.18348944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Rightarrow$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/gauges_canonical_distribution.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gauges_canonical_distribution.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{553.12568665bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66204744)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/gauges_canonical_distribution.pdf}}%
    \put(0.47177941,0.54269795){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$=$\end{tabular}}}}%
    \put(0.17483062,0.28371522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$=$\end{tabular}}}}%
    \put(0.35516938,0.28371522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$=$\end{tabular}}}}%
    \put(0.53822,0.28371522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$=$\end{tabular}}}}%
    \put(0.76127057,0.28371522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$=\cdots=$\end{tabular}}}}%
    \put(0.00653242,0.65293528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14861206\unitlength}\raggedright (a)\end{minipage}}}%
    \put(0.1623213,0.28119824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14861206\unitlength}\raggedright (2)\end{minipage}}}%
    \put(0.34369666,0.28119824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14861206\unitlength}\raggedright (3)\end{minipage}}}%
    \put(0.52586631,0.28119824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14861206\unitlength}\raggedright (4)\end{minipage}}}%
    \put(0.74942834,0.28119824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14861206\unitlength}\raggedright (5)\end{minipage}}}%
    \put(0.45875118,0.53883955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14861206\unitlength}\raggedright (1)\end{minipage}}}%
    \put(0.00173849,0.1466954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14861206\unitlength}\raggedright (b)\end{minipage}}}%
    \put(0.18017452,0.08090753){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$=$\end{tabular}}}}%
    \put(0.63957837,0.08090753){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$=$\end{tabular}}}}%
    \put(0.8341544,0.08090753){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$=$\end{tabular}}}}%
    \put(0.41068271,0.08142511){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Leftrightarrow$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/gauges_canonical_proof.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gauges_canonical_proof.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{644.92875977bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37019506)%
    \put(0,0){\includegraphics[width=\unitlength]{img/gauges_canonical_proof.pdf}}%
    \put(0.3182625,0.26163442){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.62024526,0.26163442){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.09904863,0.09905235){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.40641677,0.09905235){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.69641866,0.09905235){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.27938867,0.25735375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07797094\unitlength}\centering move\\ center\end{minipage}}}%
    \put(0.58152612,0.25245298){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07797094\unitlength}\centering SVD\end{minipage}}}%
    \put(0.05965233,0.09432356){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07797094\unitlength}\centering insert\\ identity\end{minipage}}}%
    \put(0.66038311,0.09343752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07797094\unitlength}\centering move\\ center\end{minipage}}}%
    \put(0.36285303,0.08463821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07797094\unitlength}\centering contract\end{minipage}}}%
    \put(0.52136201,0.12692819){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{$=$}}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/gauges_canonical_reisometrization.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gauges_canonical_reisometrization.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{602.02969283bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32065532)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/gauges_canonical_reisometrization.pdf}}%
    \put(0.57176927,0.16169522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.39345375,0.00446974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\lambda^{[\tilde\eta]})^{-1}$}}}%
    \put(0.13765202,0.20851156){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\lambda^{[\eta]}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/gauges_scheme.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gauges_scheme.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1072.12382813bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58260646)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/gauges_scheme.pdf}}%
    \put(0.04265661,0.32401317){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(d)}}}%
    \put(0.04178746,0.53993649){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.46986479,0.54010373){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.84050849,0.53552475){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c)}}}%
    \put(0.40346063,0.48212668){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.81161002,0.47793345){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{with}}}%
    \put(0.8766522,0.26884158){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(e)}}}%
    \put(0.06582101,0.48854822){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$|\psi\rangle$}}}%
    \put(0.37027372,0.17944153){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.64729974,0.18158074){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.85458792,0.18265033){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.92745968,0.47799771){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.07031277,0.27901162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$|\psi\rangle$}}}%
    \put(0.07484051,0.0741092){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\langle\psi|$}}}%
    \put(0.17920253,0.1785913){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$O_i$}}}%
    \put(0.32690175,0.30103919){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\langle\psi|O_i|\psi\rangle$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/gauges_unitary_move_center.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gauges_unitary_move_center.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1184.91464844bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82662814)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/gauges_unitary_move_center.pdf}}%
    \put(0.01222662,0.80183996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.55505052,0.80183996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.02167877,0.49481309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.56045176,0.49481309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d)}}}%
    \put(0.7624606,0.63852562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{contract}}}%
    \put(0.14369211,0.63329011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{QR}}}%
    \put(0.334513,0.42343038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{QR}}}%
    \put(0.29596881,0.21505315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(e)}}}%
    \put(0.7461383,0.7414925){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{C}^{[\eta]}$}}}%
    \put(0.88768446,0.39475009){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{C}^{[\eta']}$}}}%
    \put(0.04038234,0.69964458){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}^{[c]}$}}}%
    \put(0.87361427,0.26067983){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{contract}}}%
    \put(0.26830583,0.32742877){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}^{[c']}$}}}%
    \put(0.6540499,0.14219523){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}^{[c'']}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/gauges_unitary_reisometrization.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gauges_unitary_reisometrization.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1292.79629517bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.18296147)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/gauges_unitary_reisometrization.pdf}}%
    \put(0.51067359,0.08903617){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Leftrightarrow$\end{tabular}}}}%
    \put(0.10186517,0.10900211){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathcal{C}^{[\eta]}$\end{tabular}}}}%
    \put(0.07998071,0.15006528){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.76942525,0.01769372){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$(\mathcal{C}^{[\tilde{\eta}]})^{-1}$\end{tabular}}}}%
    \put(0.63308337,0.10550711){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathcal{C}^{[\eta]}$\end{tabular}}}}%
    \put(0.61049507,0.15005905){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
    \put(0.39961665,0.02528698){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathcal{C}^{[\tilde\eta]}$\end{tabular}}}}%
    \put(0.23688303,0.08871646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}=\end{tabular}}}}%
    \put(0.76770693,0.09281865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}=\end{tabular}}}}%
    \put(0.1617572,0.03299493){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathcal{T}^{[q]}$\end{tabular}}}}%
    \put(0.34225371,0.12391079){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\tilde{\mathcal{T}}^{[q]}$\end{tabular}}}}%
    \put(0.69084292,0.03299493){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathcal{T}^{[q]}$\end{tabular}}}}%
    \put(0.87133942,0.12391079){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\tilde{\mathcal{T}}^{[q]}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/initialize_sym_tensor__output_id.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'initialize_sym_tensor__output_id.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{117.46648407bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94261747)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/initialize_sym_tensor__output_id.pdf}}%
    \put(0.52223437,0.49298194){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Id$\end{tabular}}}}%
    \put(0.50902573,0.89410795){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$(\ell_a,\partial_a)$\end{tabular}}}}%
    \put(0.63672173,0.07685356){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$(\ell_b,\partial_b) \equiv (\ell_a,\partial_a)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/initialize_sym_tensor__output_three_links_rand.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'initialize_sym_tensor__output_three_links_rand.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{125.29758301bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94261747)%
    \put(0,0){\includegraphics[width=\unitlength]{img/initialize_sym_tensor__output_three_links_rand.pdf}}%
    \put(0.50902573,0.89410795){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_1,\partial_1)$}}}%
    \put(0.29671243,0.13624167){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_2,\partial_2)$}}}%
    \put(0.76620264,0.10212796){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_3,\partial_3)$}}}%
    \put(0.49943153,0.48842141){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Omega$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/initialize_sym_tensor__output_three_links_userdef.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'initialize_sym_tensor__output_three_links_userdef.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{125.29758301bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94261747)%
    \put(0,0){\includegraphics[width=\unitlength]{img/initialize_sym_tensor__output_three_links_userdef.pdf}}%
    \put(0.50902573,0.89410795){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_1,\partial_1)$}}}%
    \put(0.29671243,0.13624167){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_2,\partial_2)$}}}%
    \put(0.76620254,0.10212796){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_3,\partial_3)$}}}%
    \put(0.49943153,0.48842141){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/initialize_sym_tensor__output_three_links_zero.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'initialize_sym_tensor__output_three_links_zero.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{125.29758301bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94261747)%
    \put(0,0){\includegraphics[width=\unitlength]{img/initialize_sym_tensor__output_three_links_zero.pdf}}%
    \put(0.50902573,0.89410795){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_1,\partial_1)$}}}%
    \put(0.29671243,0.13624167){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_2,\partial_2)$}}}%
    \put(0.76620264,0.10212796){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_3,\partial_3)$}}}%
    \put(0.49943153,0.48842141){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/loopfree_TN_examples.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'loopfree_TN_examples.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{619.59628906bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46727393)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/loopfree_TN_examples.pdf}}%
    \put(0.06233846,0.24818836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.06254425,0.42380719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.58179029,0.2387284){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d)}}}%
    \put(0.51057661,0.40419398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/qr_operation_unitary.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'qr_operation_unitary.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{934.35253906bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30566621)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/qr_operation_unitary.pdf}}%
    \put(0.30433816,0.17888668){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.02158915,0.11254697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.22217562,0.12810402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.24220934,0.23609124){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_4$}}}%
    \put(0.14310025,0.18869799){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}$}}}%
    \put(0.30617539,0.00766898){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.55181505,0.15315161){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.54711066,0.27065896){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_4$}}}%
    \put(0.3644143,0.09405127){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{Q}$}}}%
    \put(0.46493425,0.22654301){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{R}$}}}%
    \put(0.43125002,0.15434562){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.87002577,0.13516692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.00311846,0.28114161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.10676328,0.06777538){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.39241992,0.00746342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.8082351,0.22403108){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{Q}$}}}%
    \put(0.89314825,0.28689256){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.74449276,0.08394361){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{Q}^*$}}}%
    \put(0.66725851,0.01990707){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k'$}}}%
    \put(0.79237858,0.14659929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.72652065,0.16808976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.96186635,0.11838327){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\delta_{k,k'}$}}}%
    \put(0.65383647,0.28114161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.10409957,0.27570476){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{QR}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/structure.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'structure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{349.18945313bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.4235528)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/structure.pdf}}%
    \put(0.9004697,1.49956384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.83531022\unitlength}\raggedright\end{minipage}}}
    \put(0.10063986,1.36460246){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.79842649\unitlength}\centering Introduction\\ (Sec.~\ref{sec:intro})\end{minipage}}}%
    \put(-0.10516231,0.90494468){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.20631804\unitlength}\centering Tensors and Tensor Operations\\ (Sec.~\ref{sec:TNdatahandle}) \end{minipage}}}%
    \put(-0.1054245,1.05252361){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.20631804\unitlength}\centering Numerical linear \\ algebra kernel\end{minipage}}}%
    \put(-0.10287606,0.72495202){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.20631804\unitlength}\centering Symmetric Tensors (Abelian)\\ (Sec.~\ref{sec:TNsym})\end{minipage}}}%
    \put(-0.10280264,0.55133743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.20631804\unitlength}\centering Tensor Networks (Loop-Free)\\ (Sec.~\ref{sec:loopfree_tn})\end{minipage}}}%
    \put(-0.1727351,0.40141441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.34517485\unitlength}\centering TN Algorithms:\\ Ground States with Loop-Free Tensor Networks\\ (Sec.~\ref{sec:TNlooplessgs})\end{minipage}}}%
    \put(-0.10443869,0.10200447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.20631804\unitlength}\centering Conclusion \& Outlook\\ (Sec.~\ref{sec:conc})\end{minipage}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/svd_operation.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'svd_operation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{575.42675781bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45210866)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/svd_operation.pdf}}%
    \put(0.44033797,0.00655763){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.0350555,0.10394572){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.2740836,0.16185052){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.30661347,0.33719541){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.16760116,0.27427743){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}$}}}%
    \put(0.07495969,0.42385406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SVD}}}%
    \put(0.41305659,0.24430917){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.96495807,0.2157233){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.95731938,0.40652653){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.53490374,0.13569915){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{V}$}}}%
    \put(0.82388496,0.33489298){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{W}$}}}%
    \put(0.58910154,0.25789326){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.63875062,0.33539657){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\lambda$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/sym_subtensor_assignment.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sym_subtensor_assignment.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{181.92109375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64202573)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/sym_subtensor_assignment.pdf}}%
    \put(0.27329297,0.58222988){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_1,\partial_1)$}}}%
    \put(0.17983298,0.06025186){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_2,\partial_2)$}}}%
    \put(0.43283271,0.03675615){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell_3,\partial_3)$}}}%
    \put(0.73942913,0.58222988){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell'_1,\partial'_1)$}}}%
    \put(0.64596914,0.06025186){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell'_2,\partial'_2)$}}}%
    \put(0.89896881,0.03675615){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(\ell'_3,\partial'_3)$}}}%
    \put(0.74993931,0.30088527){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{S}$}}}%
    \put(0.2348485,0.31928213){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/sym_tensor_contraction_variants.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sym_tensor_contraction_variants.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1013.37977132bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40730945)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/sym_tensor_contraction_variants.pdf}}%
    \put(0.04633177,0.36487568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.10734718,0.36734149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i$}}}%
    \put(0.20788901,0.36576261){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$m$}}}%
    \put(0.36470386,0.36734149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i$}}}%
    \put(0.48892874,0.36576261){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$m$}}}%
    \put(0.20208115,0.20001107){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i$}}}%
    \put(0.29157081,0.19843219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$m$}}}%
    \put(0.88228713,0.27842575){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}$}}}%
    \put(0.87980434,0.13559185){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^*$}}}%
    \put(0.24161954,0.03125639){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{direct product}}}%
    \put(0.87583055,0.05931112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{norm}}}%
    \put(0.64607723,0.06206292){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{partial trace}}}%
    \put(0.10734718,0.24508112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$j$}}}%
    \put(0.20608115,0.24531012){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$}}}%
    \put(0.36470386,0.24508112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$j$}}}%
    \put(0.48712085,0.24531012){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$}}}%
    \put(0.20208115,0.07775071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$j$}}}%
    \put(0.28976292,0.0779797){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$}}}%
    \put(0.08685621,0.30253922){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{A}$}}}%
    \put(0.18948311,0.30253922){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{B}$}}}%
    \put(0.34579174,0.30253922){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{A}$}}}%
    \put(0.47368061,0.30253922){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{B}$}}}%
    \put(0.24705389,0.13772735){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{C}$}}}%
    \put(0.40970767,0.32389103){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.58163886,0.33375893){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.79886784,0.33707626){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c)}}}%
    \put(0.27140597,0.30419212){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.16088614,0.13686171){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.6522078,0.20312707){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/sym_tensor_covariant.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sym_tensor_covariant.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{981.01245117bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40018359)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/sym_tensor_covariant.pdf}}%
    \put(0.69181748,0.19813099){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{R}^{\ell_{1}\dots\ell_{3},\ell{\mathrm{select}}}$}}}%
    \put(0.91626559,0.12929655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{3}$}}}%
    \put(0.51102394,0.03581797){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{1}$}}}%
    \put(0.54180617,0.01634672){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\degind_{1}$}}}%
    \put(0.68656657,0.37438409){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{\mathrm{select}}$}}}%
    \put(0.90859103,0.10281862){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\degind_{3}$}}}%
    \put(0.41463017,0.22977106){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.26959843,0.23814276){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}$}}}%
    \put(0.16377074,0.11627983){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\left(\ell_{1},\degind_{1}\right)$}}}%
    \put(0.40301184,0.14915198){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\left(\ell_{3},\degind_{3}\right)$}}}%
    \put(0.7450075,0.00984725){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{2}$}}}%
    \put(0.71010937,0.00360607){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\degind_{2}$}}}%
    \put(0.30346225,0.09101659){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\left(\ell_{2},\degind_{2}\right)$}}}%
    \put(0.23471611,0.36934779){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{\mathrm{select}}$}}}%
    \put(0.66700631,0.10862424){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tilde{\delta}_{\ell_{1}\dots\ell_{n}}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/sym_tensor_detail.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sym_tensor_detail.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{963.12389464bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36259486)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/sym_tensor_detail.pdf}}%
    \put(0.66397386,0.13621174){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{R}^{\ell_{1}\dots\ell_{n}}$}}}%
    \put(0.64317504,0.03793192){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tilde{\delta}_{\ell_{1}\dots\ell_{n}}$}}}%
    \put(0.89451628,0.23262325){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\degind_{3}$}}}%
    \put(0.90949318,0.06474713){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{2}$}}}%
    \put(0.42509575,0.01125061){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{1}$}}}%
    \put(0.41699872,0.04192056){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\degind_{1}$}}}%
    \put(0.87510009,0.26615019){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{3}$}}}%
    \put(0.89949368,0.03431814){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\degind_{2}$}}}%
    \put(0.70736426,0.29251472){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\dots$}}}%
    \put(0.52332575,0.3056171){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell_{n}$}}}%
    \put(0.55542234,0.32845001){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\degind_{n}$}}}%
    \put(0.44391122,0.17058797){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.2630797,0.17968366){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}$}}}%
    \put(0.11772077,0.08786998){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\left(\ell_{1},\degind_{1}\right)$}}}%
    \put(0.1824085,0.30327591){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\left(\ell_{n},\degind_{n}\right)$}}}%
    \put(0.40638705,0.27309422){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\left(\ell_{3},\degind_{3}\right)$}}}%
    \put(0.39094114,0.09526324){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\left(\ell_{2},\degind_{2}\right)$}}}%
    \put(0.28398424,0.26758156){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\dots$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/sym_tensor_fuse.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sym_tensor_fuse.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{981.7734375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24542065)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/sym_tensor_fuse.pdf}}%
    \put(0.43726454,0.19782022){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Rightarrow$\end{tabular}}}}%
    \put(0.42734146,0.06078234){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Leftarrow$\end{tabular}}}}%
    \put(0.43668003,0.21742838){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}fuse\end{tabular}}}}%
    \put(0.42685794,0.08420403){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}split\end{tabular}}}}%
    \put(0.16576752,0.1295983){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathcal{T}$\end{tabular}}}}%
    \put(0.68285169,0.1295983){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathcal{T'}$\end{tabular}}}}%
    \put(0.84614146,0.18155412){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathcal{S}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/sym_tensor_invariance.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sym_tensor_invariance.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{730.43662109bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40345732)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/sym_tensor_invariance.pdf}}%
    \put(0.2944431,0.29103466){\color[rgb]{0,0,0}\rotatebox{-30.00000011}{\makebox(0,0)[b]{\smash{$\dots$}}}}%
    \put(0.19860531,0.19343703){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{$\mathcal{T}$}}}%
    \put(0.78794297,0.29197972){\color[rgb]{0,0,0}\rotatebox{-30.00000011}{\makebox(0,0)[b]{\smash{$\dots$}}}}%
    \put(0.69752734,0.33904295){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$W_{n}^{\dagger}(g)$}}}%
    \put(0.53957858,0.19302276){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$W_{1}^{\dagger}(g)$}}}%
    \put(0.57058031,0.05436539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$W_{2}^{\dagger}(g)$}}}%
    \put(0.83641319,0.05561939){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$W_{3}(g)$}}}%
    \put(0.88191145,0.21614249){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$W_{4}(g)$}}}%
    \put(0.71015624,0.19477127){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{$\mathcal{T}$}}}%
    \put(0.45039354,0.20743349){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/sym_tensor_svd.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sym_tensor_svd.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{811.35bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.04516465)%
    \put(0,0){\includegraphics[width=\unitlength]{img/sym_tensor_svd.pdf}}%
    \put(0.46107243,1.22623289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{tensor decomposition}}}%
    \put(0.46541944,1.63122847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fuse}}}%
    \put(0.46272856,0.81986054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{intermediate link}}}%
    \put(0.46935542,0.41288728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{split}}}%
    \put(0.41217485,1.63122847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Downarrow$}}}%
    \put(0.41217485,1.22696397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Downarrow$}}}%
    \put(0.41217485,0.82072739){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Downarrow$}}}%
    \put(0.41217485,0.41251885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Downarrow$}}}%
    \put(0.46254765,1.85150376){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{T}$}}}%
    \put(0.30325729,0.19799117){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{V}$}}}%
    \put(0.71540988,0.19799117){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{W}$}}}%
    \put(0.50049165,0.26722161){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{\lambda}$}}}%
    \put(0.29089966,1.46600477){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a$}}}%
    \put(0.69713617,1.46600477){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b$}}}%
    \put(0.5359888,0.67133024){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.39535441,1.22623289){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{block-wise}}}%
    \put(0.39750788,0.81986054){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{symmetric}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/sym_tn_invariance.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sym_tn_invariance.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1731.246875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26651267)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/sym_tn_invariance.pdf}}%
    \put(0.24348078,0.1351816){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.5530842,0.13425741){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.77766222,0.13240903){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.24348078,0.15771395){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.7762584,0.15621738){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.43141038,0.15923182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_\eta(g)$}}}%
    \put(0.44719025,0.12027643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_\eta^\dagger(g)$}}}%
    \put(0.12614535,0.03717235){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_j(g)$}}}%
    \put(0.86051216,0.2254144){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{\bar{\eta}}(g)$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/tensors_gauge.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tensors_gauge.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32374571)%
    \put(0,0){\includegraphics[width=\unitlength]{img/tensors_gauge.pdf}}%
    \put(0.13409432,0.2387395){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^{[q]}$}}}%
    \put(0.29702597,0.24319061){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^{[q^\prime]}$}}}%
    \put(0.12239344,0.05797465){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\beta^{\phantom{\prime}}_\eta$}}}%
    \put(0.31036256,0.05788263){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\beta^\prime_{\eta}$}}}%
    \put(0.26157619,0.03247388){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Y^{-1}$}}}%
    \put(0.21377074,0.11835549){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_\eta$}}}%
    \put(0.60670016,0.23322137){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^{[q]}$}}}%
    \put(0.67160079,0.09282402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tilde{\mathcal{T}}^{[q]}$}}}%
    \put(0.81481877,0.09357658){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tilde{\mathcal{T}}^{[q^\prime]}$}}}%
    \put(0.88337216,0.23331984){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^{[q^\prime]}$}}}%
    \put(0.21435211,0.26221071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_\eta $}}}%
    \put(0.21483146,0.05806968){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_{\eta}$}}}%
    \put(0.69817371,0.23235193){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Y$}}}%
    \put(0.77729573,0.23224524){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Y^{-1}$}}}%
    \put(0.74001772,0.11270649){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_{\eta} $}}}%
    \put(0.17185823,0.03390509){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Y$}}}%
    \put(0.01743253,0.28720545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.05131353,0.11359946){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.50532497,0.27793393){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c)}}}%
    \put(0.67922428,0.16609846){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$=$}}}}%
    \put(0.81160598,0.16609846){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$=$}}}}%
    \put(0.21426181,0.07853747){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/tensors_network.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tensors_network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{644.29740715bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42035209)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/tensors_network.pdf}}%
    \put(0.70238694,0.80450358){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.037321\unitlength}\raggedright \end{minipage}}}%
    \put(0.01423244,0.40198852){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.50234931,0.40266386){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.63105648,0.1064949){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^{[1]}$}}}%
    \put(0.64239497,0.27579883){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^{[4]}$}}}%
    \put(0.85162259,0.29962832){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^{[3]}$}}}%
    \put(0.84915053,0.09680815){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}^{[2]}$}}}%
    \put(0.52208566,0.03998725){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.64642051,0.00554187){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.94412419,0.03657145){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.97065981,0.34558751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_4$}}}%
    \put(0.82275316,0.40089362){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_5$}}}%
    \put(0.52715071,0.31651617){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_6$}}}%
    \put(0.73502844,0.08463917){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.87732794,0.21192143){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_2$}}}%
    \put(0.76371228,0.20958443){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_3$}}}%
    \put(0.73569487,0.31656235){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_4$}}}%
    \put(0.61070521,0.19393629){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_5$}}}%
    \put(0.40909282,0.20012528){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\large{$=$}}}}%
    \put(0.05523585,0.10929766){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.17491454,0.07485224){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.28329235,0.12431681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.16687124,0.19342719){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal{T}$}}}%
    \put(0.31318828,0.2539008){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_4$}}}%
    \put(0.16528167,0.30920687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_5$}}}%
    \put(0.0306152,0.2249415){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_6$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/tensors_shapes.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tensors_shapes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1041.32700042bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27112869)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/tensors_shapes.pdf}}%
    \put(0.13355625,0.13046827){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{A}$}}}%
    \put(0.34073109,0.13046222){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{B}$}}}%
    \put(0.34076107,0.0181336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a$}}}%
    \put(0.54802367,0.13046222){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{C}$}}}%
    \put(0.54819477,0.01767051){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$m$}}}%
    \put(0.54819477,0.2456941){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n$}}}%
    \put(0.80809363,0.10239231){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{D}$}}}%
    \put(0.74192079,0.01631913){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.90150776,0.05236355){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.84285251,0.20127087){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\dots$}}}%
    \put(0.71428206,0.17116334){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_n$}}}%
    \put(0.92498536,0.14188211){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.75542491,0.20191123){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_{n-1}$}}}%
    \put(0.06980304,0.24664681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.27723069,0.24664681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.4815853,0.24664681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c)}}}%
    \put(0.68133042,0.24664681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(d)}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/tn_opt_schemes.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tn_opt_schemes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{812.49329094bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56748012)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/tn_opt_schemes.pdf}}%
    \put(0.60115947,0.12290431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SVD}}}%
    \put(0.31042203,0.46795905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{T}^{(1)}$}}}%
    \put(0.33738357,0.4005003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{H}_\mathrm{eff}$}}}%
    \put(0.68093875,0.4678402){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{T}^{(1)}_\mathrm{opt}$}}}%
    \put(0.1102009,0.09956566){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{T}^{(2)}$}}}%
    \put(0.13640697,0.18117526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{T}^{(1)}$}}}%
    \put(0.14384704,0.03700917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{H}_\mathrm{eff}$}}}%
    \put(0.81539471,0.09052029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{T}^{(2)}_\mathrm{opt}$}}}%
    \put(0.84483583,0.17538004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{T}^{(1)}_\mathrm{opt}$}}}%
    \put(0.50114904,0.10793638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tensorsymbol{T}_\mathrm{opt}$}}}%
    \put(0.23040271,0.54841715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.02657188,0.29043103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.51626202,0.48028396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{diag.}}}%
    \put(0.36688427,0.1641751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{diag.}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/ttn_architecture.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ttn_architecture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{589.20849898bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58222607)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/ttn_architecture.pdf}}%
    \put(0.57723807,0.52965315){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.14507903,0.09636585){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d$}}}%
    \put(0.03815597,0.36367357){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$l$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/ttn_contr.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ttn_contr.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{394.25831232bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.465416)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/ttn_contr.pdf}}%
    \put(0.02579675,0.435131){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.5991639,0.43507527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.30606287,0.40849871){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.12301536,0.14307462){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.96426073,0.41610793){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.955199,0.19670928){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.93618871,0.01166322){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.88025076,0.19807395){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.70077868,0.06765043){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.32192833,0.07394134){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.29143027,0.25484508){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/ttn_diag.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ttn_diag.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576.05756144bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45140524)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/ttn_diag.pdf}}%
    \put(0.22032964,0.41253261){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.02265652,0.06062847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.50278845,0.25349323){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.60153875,0.25349323){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\lambda \;\; \cdot$}}}%
    \put(0.68206337,0.34878292){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.71687878,0.17848087){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.62785784,0.17848087){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.28794854,0.12251832){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.38341187,0.12251832){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.35296588,0.40123149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.40663017,0.28921876){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tensorsymbol{H}_\mathrm{eff}$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/ttn_isom_decomp.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ttn_isom_decomp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{185.00492126bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77157234)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/ttn_isom_decomp.pdf}}%
    \put(0.42769052,0.22124487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.06781389,0.7223549){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.9596822,0.72229156){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.39304198,0.28507118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dec.}}}%
    \put(0.21690032,0.53067972){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.06087254,0.00953308){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.32908562,0.00953308){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.69529965,0.69702338){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.83843248,0.00953308){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.56764056,0.00953308){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
    \put(0.74705564,0.38164687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D$}}}%
  \end{picture}%
\endgroup%


==> 20181015_Handbook_SciPostResub/img/ttn_obs.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ttn_obs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{344.32408851bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88590618)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/ttn_obs.pdf}}%
    \put(0.0299122,0.85122922){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.69434527,0.6469103){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$O^{[s]}$}}}%
    \put(0.64274942,0.64973962){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.0299122,0.39381129){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.42566504,0.71322655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.42566504,0.59124845){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.40296378,0.6469103){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$O^{[s]}$}}}%
    \put(0.71591556,0.71322655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.71591556,0.59124845){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.01962386,0.21928292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\langle \Psi | O^{[s]} O^{\prime [s^\prime]} | \Psi \rangle \; =$}}}%
    \put(0.73979505,0.21683759){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$O^{[s]}$}}}%
    \put(0.68384277,0.21966687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$=$}}}%
    \put(0.43190757,0.28315384){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.43190757,0.16117573){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.40920631,0.21683759){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$O^{[s]}$}}}%
    \put(0.76136534,0.28315384){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.76136534,0.16117573){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.61374449,0.21725603){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$O^{\prime [s^\prime]}$}}}%
    \put(0.85076433,0.21667885){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\widetilde{O}^\prime$}}}%
    \put(0.05072857,0.64935564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\langle \Psi | O^{[s]} | \Psi \rangle \;\; =$}}}%
  \end{picture}%
\endgroup%

